Extreme eigenvalues of random matrices from Jacobi ensembles

Two-term asymptotic formulae for the probability distribution functions for the smallest eigenvalue of the Jacobi $ \beta $-Ensembles are derived for matrices of large size in the r\'egime where $ \beta > 0 $ is arbitrary and one of the model parameters $ \alpha_1 $ is an integer. By a straightforward transformation this leads to corresponding results for the distribution of the largest eigenvalue. The explicit expressions are given in terms of multi-variable hypergeometric functions, and it is found that the first-order corrections are proportional to the derivative of the leading order limiting distribution function. In some special cases $ \beta = 2 $ and/or small values of $ \alpha_1 $, explicit formulae involving more familiar functions, such as the modified Bessel function of the first kind, are presented.

==> data3.dat <==
%% N=30, alpha_1=0, alpha_2=3, JOE 
0.001153  0.000000
0.100189  0.067000
0.201856  0.120000
0.301845  0.174000
0.403501  0.214000
0.500565  0.255000
0.602387  0.314000
0.705572  0.351000
0.800151  0.392000
0.900408  0.433000
1.002100  0.471000
1.106804  0.501000
1.200245  0.525000
1.303610  0.556000
1.404289  0.580000
1.500188  0.601000
1.604769  0.627000
1.701824  0.650000
1.811107  0.671000
1.903476  0.683000
2.001670  0.703000
2.108358  0.718000
2.204066  0.733000
2.300485  0.755000
2.401017  0.769000
2.511706  0.787000
2.606053  0.795000
2.709636  0.808000
2.813997  0.820000
2.901555  0.830000
3.021504  0.841000
3.115155  0.853000
3.214117  0.858000
3.331868  0.863000
3.415668  0.872000
3.501774  0.881000
3.604637  0.883000
3.700036  0.890000
3.800505  0.898000
3.910777  0.901000
4.016735  0.910000
4.102912  0.915000
4.212688  0.918000
4.326647  0.922000
4.405142  0.924000
4.561683  0.932000
4.679817  0.935000
4.714355  0.936000
4.827428  0.943000
4.923127  0.945000
5.024402  0.949000
5.125297  0.953000
5.286757  0.956000
5.315708  0.958000
5.409675  0.959000
5.512012  0.966000
5.677948  0.968000
5.720511  0.969000
5.807740  0.971000
5.968096  0.974000
6.025411  0.975000
6.175793  0.976000
6.210072  0.977000
6.635834  0.981000
6.676432  0.982000
6.922277  0.983000
6.971383  0.984000
6.971587  0.985000
7.118985  0.986000
7.329052  0.987000
7.538015  0.988000
8.175907  0.989000
8.520356  0.990000
8.568428  0.991000
8.586759  0.992000
8.756981  0.993000
8.782336  0.994000
9.143809  0.995000
9.226519  0.996000
9.524668  0.997000
9.578044  0.998000
9.840217  0.999000


==> data4.dat <==
%% N=1000, alpha_1=0, alpha_2=3, JOE 
0.000268  0.000000
0.103101  0.051000
0.202847  0.099000
0.300749  0.148000
0.401045  0.188000
0.503793  0.236000
0.601497  0.266000
0.703244  0.310000
0.800224  0.339000
0.904870  0.367000
1.008406  0.397000
1.100017  0.430000
1.202979  0.454000
1.301383  0.478000
1.407816  0.505000
1.505483  0.523000
1.603934  0.539000
1.708570  0.560000
1.806312  0.584000
1.901338  0.599000
2.009961  0.616000
2.105941  0.636000
2.207668  0.648000
2.303420  0.663000
2.405086  0.684000
2.505433  0.700000
2.610759  0.713000
2.700860  0.724000
2.800393  0.736000
2.923104  0.746000
3.016098  0.762000
3.102093  0.774000
3.224182  0.782000
3.310960  0.786000
3.425001  0.792000
3.521839  0.805000
3.601225  0.818000
3.703981  0.830000
3.810006  0.837000
3.903057  0.847000
4.022079  0.857000
4.129752  0.864000
4.202161  0.868000
4.365459  0.875000
4.400054  0.878000
4.521829  0.887000
4.601429  0.898000
4.708544  0.902000
4.822798  0.907000
4.935044  0.914000
5.016118  0.917000
5.108303  0.921000
5.252438  0.924000
5.319012  0.926000
5.427571  0.931000
5.557332  0.937000
5.607194  0.938000
5.720085  0.942000
5.833325  0.945000
6.014802  0.946000
6.018809  0.947000
6.135290  0.950000
6.222210  0.955000
6.328490  0.957000
6.432251  0.959000
6.594812  0.960000
6.759388  0.961000
6.767394  0.962000
6.860648  0.963000
6.971183  0.964000
7.006113  0.966000
7.114758  0.968000
7.225524  0.971000
7.416920  0.974000
7.722243  0.975000
7.835105  0.976000
7.887231  0.977000
7.902054  0.978000
7.936714  0.979000
8.043223  0.980000
8.051082  0.981000
8.121780  0.983000
8.307171  0.984000
8.553688  0.985000
8.994173  0.986000
9.079873  0.987000
9.083447  0.988000
9.296859  0.989000
9.301834  0.990000
9.363680  0.991000
9.783600  0.992000
9.932308  0.993000


==> data5.dat <==
%% N=20, alpha_1=2, alpha_2=1.7, beta=3, predicted cdf and correction 
     0.000      0.000      0.000 
     0.204      0.001      0.001 
     0.408      0.007      0.010 
     0.612      0.022      0.028 
     0.816      0.046      0.058 
     1.020      0.078      0.097 
     1.224      0.118      0.145 
     1.429      0.164      0.200 
     1.633      0.214      0.259 
     1.837      0.267      0.320 
     2.041      0.322      0.381 
     2.245      0.378      0.442 
     2.449      0.432      0.501 
     2.653      0.485      0.557 
     2.857      0.535      0.609 
     3.061      0.583      0.657 
     3.265      0.628      0.701 
     3.469      0.669      0.741 
     3.673      0.707      0.777 
     3.878      0.742      0.809 
     4.082      0.773      0.837 
     4.286      0.802      0.862 
     4.490      0.827      0.883 
     4.694      0.849      0.902 
     4.898      0.870      0.918 
     5.102      0.887      0.931 
     5.306      0.903      0.943 
     5.510      0.916      0.953 
     5.714      0.928      0.961 
     5.918      0.939      0.968 
     6.122      0.948      0.974 
     6.327      0.955      0.979 
     6.531      0.962      0.983 
     6.735      0.968      0.986 
     6.939      0.973      0.989 
     7.143      0.977      0.991 
     7.347      0.980      0.993 
     7.551      0.984      0.995 
     7.755      0.986      0.996 
     7.959      0.988      0.997 
     8.163      0.990      0.998 
     8.367      0.992      0.998 
     8.571      0.993      0.999 
     8.776      0.994      0.999 
     8.980      0.995      0.999 
     9.184      0.996      1.000 
     9.388      0.997      1.000 
     9.592      0.997      1.000 
     9.796      0.998      1.000 
    10.000      0.998      1.000 


==> data6.dat <==
%% N=20, alpha_1=2, alpha_2=1.7, beta=3, JetaE 
0.068480  0.000000
0.112926  0.002000
0.226760  0.003000
0.305912  0.008000
0.404999  0.015000
0.512440  0.020000
0.606031  0.028000
0.702832  0.047000
0.802785  0.069000
0.903890  0.086000
1.011154  0.110000
1.101601  0.129000
1.201267  0.153000
1.306827  0.174000
1.403380  0.196000
1.501135  0.229000
1.600087  0.254000
1.702244  0.284000
1.802402  0.314000
1.901264  0.341000
2.003634  0.375000
2.102927  0.401000
2.202354  0.439000
2.300566  0.470000
2.402544  0.496000
2.500693  0.523000
2.603473  0.556000
2.709207  0.573000
2.800168  0.593000
2.903112  0.619000
3.003629  0.652000
3.100792  0.682000
3.205269  0.706000
3.304953  0.723000
3.412877  0.743000
3.501461  0.757000
3.601239  0.771000
3.708925  0.786000
3.801288  0.797000
3.906609  0.813000
4.028053  0.827000
4.101326  0.839000
4.200671  0.857000
4.306021  0.870000
4.405578  0.881000
4.527099  0.891000
4.609854  0.896000
4.714829  0.906000
4.810437  0.917000
4.902257  0.920000
5.035917  0.932000
5.149560  0.940000
5.216444  0.944000
5.309710  0.949000
5.435431  0.953000
5.544141  0.956000
5.600108  0.960000
5.747930  0.963000
5.808016  0.965000
5.942429  0.973000
6.015679  0.974000
6.112182  0.976000
6.220142  0.978000
6.302372  0.979000
6.406365  0.982000
6.542829  0.984000
6.616381  0.985000
6.773697  0.988000
6.833756  0.989000
6.973661  0.991000
7.084305  0.993000
7.212306  0.994000
7.276051  0.995000
7.303628  0.996000
9.041020  0.998000


==> data7.dat <==
%% N=1000, alpha_1=2, alpha_2=1.7, beta=3, JetaE 
0.261106  0.000000
0.397350  0.001000
0.399515  0.002000
0.401095  0.003000
0.414082  0.004000
0.501402  0.014000
0.603085  0.029000
0.726301  0.042000
0.807573  0.048000
0.901006  0.063000
1.000111  0.078000
1.100469  0.096000
1.203866  0.114000
1.300450  0.137000
1.402731  0.158000
1.501269  0.182000
1.600896  0.220000
1.704061  0.243000
1.801178  0.265000
1.900690  0.289000
2.004735  0.312000
2.102017  0.336000
2.200731  0.356000
2.300442  0.386000
2.401595  0.427000
2.500679  0.459000
2.600300  0.476000
2.703774  0.497000
2.802633  0.531000
2.903050  0.547000
3.003237  0.573000
3.105133  0.602000
3.205939  0.621000
3.303495  0.650000
3.402990  0.679000
3.502364  0.698000
3.602741  0.710000
3.709010  0.727000
3.806958  0.737000
3.900112  0.752000
4.005926  0.764000
4.102699  0.777000
4.226045  0.795000
4.303772  0.800000
4.402697  0.813000
4.501006  0.829000
4.609976  0.841000
4.706075  0.845000
4.804610  0.859000
4.903804  0.872000
5.004722  0.883000
5.104789  0.890000
5.217777  0.900000
5.310853  0.908000
5.424531  0.915000
5.508688  0.923000
5.627538  0.928000
5.736445  0.931000
5.806438  0.938000
5.926838  0.944000
6.003168  0.949000
6.143315  0.957000
6.201869  0.960000
6.336195  0.964000
6.417069  0.968000
6.539148  0.971000
6.625333  0.972000
6.703652  0.974000
6.841653  0.976000
6.904346  0.979000
7.019388  0.981000
7.229510  0.983000
7.359449  0.984000
7.444634  0.985000
7.470808  0.986000
7.598972  0.987000
7.618963  0.988000
7.790174  0.990000
7.949830  0.991000
8.117898  0.992000
8.313200  0.993000
8.461095  0.994000
8.734977  0.995000
8.749232  0.996000
9.226976  0.997000
9.410343  0.998000

